Centrally concentrated molecular gas driving galactic-scale ionised gas outflows in star-forming galaxies

We perform a joint-analysis of high spatial resolution molecular gas and star-formation rate (SFR) maps in main-sequence star-forming galaxies experiencing galactic-scale outflows of ionised gas. Our aim is to understand the mechanism that determines which galaxies are able to launch these intense winds. We observed CO(1-0) at 1" resolution with ALMA in 16 edge-on galaxies, which also have 2" spatial resolution optical integral field observations from the SAMI Galaxy Survey. Half the galaxies in the sample were previously identified as harbouring intense and large-scale outflows of ionised gas ("outflow-types"), the rest serve as control galaxies. The dataset is complemented by integrated CO(1-0) observations from the IRAM 30-m telescope to probe the total molecular gas reservoirs. We find that the galaxies powering outflows do not possess significantly different global gas fractions or star-formation efficiencies when compared with a control sample. However, the ALMA maps reveal that the molecular gas in the outflow-type galaxies is distributed more centrally than in the control galaxies. For our outflow-type objects, molecular gas and star-formation is largely confined within their inner effective radius ($\rm r_{eff}$), whereas in the control sample the distribution is more diffuse, extending far beyond $\rm r_{eff}$. We infer that outflows in normal star-forming galaxies may be caused by dynamical mechanisms that drive molecular gas into their central regions, which can result in locally-enhanced gas surface density and star-formation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
